Square numbers, spanning trees and invariants of achiral knots

We give constructions to realize an odd number, which is representable as sum of two squares, as determinant of an achiral knot, thus proving that these are exactly the numbers occurring as such determinants. Later we study which numbers occur as determinants of prime alternating achiral knots, and obtain a complete result for perfect squares. Using the checkerboard coloring, then an application is given to the number of spanning trees in planar self-dual graphs. Another application are some enumeration results on achiral rational knots. Finally, we describe the leading coefficients of the Alexander and skein polynomial of alternating achiral knots.

==> achir.dat <==
\gdef\curv{\makedate{26}{2}{2003}}

